Clean-anchored excess-emission control for CTC adaptation under competing speech

Competing speech can cause excess emissions in a connectionist temporal classification (CTC) recognizer. We penalize the amount by which the noisy student's expected collapsed token count exceeds a frozen teacher's count on the paired clean utterance. The one-sided objective caches one scalar per utterance and adds no inference module. With 147,456 trainable parameters in wav2vec 2.0, it improves competing-speech word error rate (WER) over matched CTC-only adaptation across three development seeds. On a locked LibriSpeech test, speech-interference WER falls from 45.198% to 44.323%, while clean WER changes by 0.004 percentage points. Unseen VCTK interferers yield a 0.307-point improvement. Ablations favor collapsed-count control over frame-mass regularization. Longer training increases the speech gain but worsens noise and music performance, identifying an insertion-deletion tradeoff rather than uniform robustness.

==> QA_REPORT.json <==
{
  "pages": 5,
  "technical_pages": 4,
  "reference_pages": [
    5
  ],
  "figures": 3,
  "tables": 4,
  "abstract_words_whitespace_count": 124,
  "source_package_compiles": true,
  "package_pdf_text_identical": true,
  "overfull_boxes": false,
  "unresolved_references": false,
  "all_fonts_embedded": true,
  "fonts": {
    "/IHAIZV+NimbusRomNo9L-Medi": true,
    "/BZIVMZ+NimbusRomNo9L-ReguItal": true,
    "/IXFAWU+NimbusRomNo9L-Regu": true,
    "/TQTHRL+NimbusRomNo9L-MediItal": true,
    "/YEUUOC+CMMI10": true,
    "/AKHCZK+CMMI7": true,
    "/VDVGTR+CMR10": true,
    "/CAFSZL+CMR7": true,
    "/DDIEWW+CMSY10": true,
    "/FKPJSN+CMEX10": true,
    "/PVTTLK+CMSY7": true,
    "/JAGKKY+MSBM10": true,
    "/EYKJIV+STIXGeneral-Regular": true,
    "/CZDKFE+STIXGeneral-Bold": true,
    "/FBOGQM+STIXGeneral-Italic": true,
    "/FARGTQ+STIXNonUnicode-Italic": true,
    "/NOMARO+CMR9": true,
    "/GHXSUV+STIXGeneral-Regular": true,
    "/KPXLOM+CMMI9": true,
    "/FCBOAV+STIXGeneral-Regular": true
  },
  "size_bytes": 107571,
  "page_size_points": [
    612,
    792
  ],
  "visual_review": "all five pages inspected; final revised pages 3 and 5 re-inspected",
  "official_style_hashes_unchanged": true,
  "author_info": "pending; not ready for direct submission",
  "author_review_required": true
}

==> README.txt <==
Author-review draft. Main document: main.tex. Overleaf compiler: pdfLaTeX.
Four technical pages plus one reference page; official ICASSP 2027 style.
Replace author information and recheck layout before submission.
See README_CN.md and REVISION_NOTES_CN.md for revision notes and author requirements.


==> TEMPLATE_PROVENANCE.json <==
{
  "retrieved": "2026-09-10",
  "files": {
    "spconf.sty": {
      "url": "https://cmsworkshops.com/ICASSP2027/papers/PaperFormat/spconf.sty",
      "sha256": "dc5d632639040cb183f2ab62780f314845aa021be73048c8a9ec9c2072d64a86"
    },
    "IEEEbib.bst": {
      "url": "https://cmsworkshops.com/ICASSP2027/papers/PaperFormat/IEEEbib.bst",
      "sha256": "7e6ca0c8b72158d504a12bb091f817c07032a021ba41ca783cca4c2dd80d570b"
    }
  }
}

==> figures/data_provenance.json <==
{
  "error_decomposition": "v10 locked test, rate differences computed from saved S/D/I counts",
  "training_budget": "v12 seed29 fixed development subset; bars are measured endpoints, not learning curves",
  "method": "schematic; loss-shape panel is Eq. 2 for L0 >= 1"
}

==> figures/figure_data.json <==
{
  "v10": {
    "metrics": {
      "g0": {
        "clean": {
          "n": 52576,
          "errors": 1836,
          "substitutions": 1527,
          "deletions": 181,
          "insertions": 128,
          "hypothesis_words": 52523,
          "wer": 0.03492087644552647,
          "output_word_ratio": 0.998991935483871
        },
        "noise": {
          "n": 210304,
          "errors": 28530,
          "substitutions": 21247,
          "deletions": 6216,
          "insertions": 1067,
          "hypothesis_words": 205155,
          "wer": 0.13566075776019476,
          "output_word_ratio": 0.975516395313451
        },
        "music": {
          "n": 210304,
          "errors": 38257,
          "substitutions": 29753,
          "deletions": 5596,
          "insertions": 2908,
          "hypothesis_words": 207616,
          "wer": 0.18191284996956786,
          "output_word_ratio": 0.9872185027388922
        },
        "speech": {
          "n": 210304,
          "errors": 95054,
          "substitutions": 62889,
          "deletions": 3971,
          "insertions": 28194,
          "hypothesis_words": 234527,
          "wer": 0.4519837948874011,
          "output_word_ratio": 1.115180881010347
        },
        "all_noisy": {
          "n": 630912,
          "errors": 161841,
          "substitutions": 113889,
          "deletions": 15783,
          "insertions": 32169,
          "hypothesis_words": 647298,
          "wer": 0.25651913420572126,
          "output_word_ratio": 1.02597192635423
        }
      },
      "proposed": {
        "clean": {
          "n": 52576,
          "errors": 1838,
          "substitutions": 1529,
          "deletions": 177,
          "insertions": 132,
          "hypothesis_words": 52531,
          "wer": 0.03495891661594644,
          "output_word_ratio": 0.9991440961655508
        },
        "noise": {
          "n": 210304,
          "errors": 28794,
          "substitutions": 21303,
          "deletions": 6470,
          "insertions": 1021,
          "hypothesis_words": 204855,
          "wer": 0.13691608338405356,
          "output_word_ratio": 0.9740898889227023
        },
        "music": {
          "n": 210304,
          "errors": 37682,
          "substitutions": 29164,
          "deletions": 6012,
          "insertions": 2506,
          "hypothesis_words": 206798,
          "wer": 0.179178712720633,
          "output_word_ratio": 0.983328895313451
        },
        "speech": {
          "n": 210304,
          "errors": 93213,
          "substitutions": 61888,
          "deletions": 3941,
          "insertions": 27384,
          "hypothesis_words": 233747,
          "wer": 0.443229800669507,
          "output_word_ratio": 1.1114719643944004
        },
        "all_noisy": {
          "n": 630912,
          "errors": 159689,
          "substitutions": 112355,
          "deletions": 16423,
          "insertions": 30911,
          "hypothesis_words": 645400,
          "wer": 0.2531081989247312,
          "output_word_ratio": 1.0229635828768513
        }
      }
    },
    "proposed_minus_g0": {
      "clean": {
        "delta_pp": 0.003804017041996348,
        "ci95_pp": [
          -0.042111771020615744,
          0.047978835825744595
        ],
        "speakers": 40,
        "conditional_on_development_selection": true
      },
      "noisy": {
        "delta_pp": -0.3410935280990059,
        "ci95_pp": [
          -0.3833066430767982,
          -0.2979755999855548
        ],
        "speakers": 40,
        "conditional_on_development_selection": true
      }
    },
    "test_utterances": 2620,
    "locked_bias": 0.5,
    "final_test_accessed": true
  },
  "v12": {
    "protocol": "fixed-bias 400-to-800-step development sensitivity; no model selection",
    "rows": 500,
    "bias": 0.5,
    "metrics_400": {
      "g0": {
        "clean": {
          "n": 9306,
          "errors": 275,
          "substitutions": 235,
          "deletions": 24,
          "insertions": 16,
          "hypothesis_words": 9298,
          "wer": 0.02955082742316785,
          "output_word_ratio": 0.9991403395658714
        },
        "noise": {
          "n": 18612,
          "errors": 2225,
          "substitutions": 1817,
          "deletions": 325,
          "insertions": 83,
          "hypothesis_words": 18370,
          "wer": 0.11954652912099721,
          "output_word_ratio": 0.9869976359338062
        },
        "music": {
          "n": 18612,
          "errors": 2754,
          "substitutions": 2212,
          "deletions": 335,
          "insertions": 207,
          "hypothesis_words": 18484,
          "wer": 0.14796905222437137,
          "output_word_ratio": 0.9931227165269718
        },
        "speech": {
          "n": 18612,
          "errors": 8869,
          "substitutions": 5646,
          "deletions": 329,
          "insertions": 2894,
          "hypothesis_words": 21177,
          "wer": 0.4765205243928648,
          "output_word_ratio": 1.1378143133462282
        },
        "all_noisy": {
          "n": 55836,
          "errors": 13848,
          "substitutions": 9675,
          "deletions": 989,
          "insertions": 3184,
          "hypothesis_words": 58031,
          "wer": 0.2480120352460778,
          "output_word_ratio": 1.039311555269002
        }
      },
      "emission": {
        "clean": {
          "n": 9306,
          "errors": 277,
          "substitutions": 236,
          "deletions": 24,
          "insertions": 17,
          "hypothesis_words": 9299,
          "wer": 0.029765742531699977,
          "output_word_ratio": 0.9992477971201376
        },
        "noise": {
          "n": 18612,
          "errors": 2213,
          "substitutions": 1813,
          "deletions": 323,
          "insertions": 77,
          "hypothesis_words": 18366,
          "wer": 0.11890178379540081,
          "output_word_ratio": 0.986782720825274
        },
        "music": {
          "n": 18612,
          "errors": 2738,
          "substitutions": 2176,
          "deletions": 374,
          "insertions": 188,
          "hypothesis_words": 18426,
          "wer": 0.14710939179024285,
          "output_word_ratio": 0.9900064474532559
        },
        "speech": {
          "n": 18612,
          "errors": 8659,
          "substitutions": 5535,
          "deletions": 336,
          "insertions": 2788,
          "hypothesis_words": 21064,
          "wer": 0.465237481194928,
          "output_word_ratio": 1.1317429615301955
        },
        "all_noisy": {
          "n": 55836,
          "errors": 13610,
          "substitutions": 9524,
          "deletions": 1033,
          "insertions": 3053,
          "hypothesis_words": 57856,
          "wer": 0.24374955226019057,
          "output_word_ratio": 1.0361773766029085
        }
      }
    },
    "metrics_800": {
      "g0": {
        "clean": {
          "n": 9306,
          "errors": 286,
          "substitutions": 247,
          "deletions": 24,
          "insertions": 15,
          "hypothesis_words": 9297,
          "wer": 0.030732860520094562,
          "output_word_ratio": 0.9990328820116054
        },
        "noise": {
          "n": 18612,
          "errors": 2223,
          "substitutions": 1817,
          "deletions": 319,
          "insertions": 87,
          "hypothesis_words": 18380,
          "wer": 0.11943907156673114,
          "output_word_ratio": 0.9875349237051365
        },
        "music": {
          "n": 18612,
          "errors": 2751,
          "substitutions": 2227,
          "deletions": 365,
          "insertions": 159,
          "hypothesis_words": 18406,
          "wer": 0.14780786589297226,
          "output_word_ratio": 0.9889318719105953
        },
        "speech": {
          "n": 18612,
          "errors": 7378,
          "substitutions": 4866,
          "deletions": 352,
          "insertions": 2160,
          "hypothesis_words": 20420,
          "wer": 0.3964109176875134,
          "output_word_ratio": 1.0971416290565226
        },
        "all_noisy": {
          "n": 55836,
          "errors": 12352,
          "substitutions": 8910,
          "deletions": 1036,
          "insertions": 2406,
          "hypothesis_words": 57206,
          "wer": 0.2212192850490723,
          "output_word_ratio": 1.0245361415574181
        }
      },
      "emission": {
        "clean": {
          "n": 9306,
          "errors": 283,
          "substitutions": 245,
          "deletions": 24,
          "insertions": 14,
          "hypothesis_words": 9296,
          "wer": 0.03041048785729637,
          "output_word_ratio": 0.9989254244573393
        },
        "noise": {
          "n": 18612,
          "errors": 2300,
          "substitutions": 1830,
          "deletions": 394,
          "insertions": 76,
          "hypothesis_words": 18294,
          "wer": 0.12357618740597465,
          "output_word_ratio": 0.9829142488716957
        },
        "music": {
          "n": 18612,
          "errors": 2826,
          "substitutions": 2220,
          "deletions": 473,
          "insertions": 133,
          "hypothesis_words": 18272,
          "wer": 0.1518375241779497,
          "output_word_ratio": 0.981732215774769
        },
        "speech": {
          "n": 18612,
          "errors": 6488,
          "substitutions": 4438,
          "deletions": 407,
          "insertions": 1643,
          "hypothesis_words": 19848,
          "wer": 0.34859230603911456,
          "output_word_ratio": 1.066408768536428
        },
        "all_noisy": {
          "n": 55836,
          "errors": 11614,
          "substitutions": 8488,
          "deletions": 1274,
          "insertions": 1852,
          "hypothesis_words": 56414,
          "wer": 0.2080020058743463,
          "output_word_ratio": 1.0103517443942975
        }
      }
    },
    "paired_800_emission_minus_g0": {
      "clean": {
        "delta_pp": -0.032237266279819474,
        "ci95_pp": [
          -0.168727359987429,
          0.09695225080368605
        ],
        "speakers": 20,
        "conditional_on_development_selection": true
      },
      "noisy": {
        "delta_pp": -1.3217279174725982,
        "ci95_pp": [
          -1.6364881959075106,
          -1.024243574749837
        ],
        "speakers": 20,
        "conditional_on_development_selection": true
      }
    },
    "paired_800_minus_400": {
      "g0": {
        "clean": {
          "delta_pp": 0.1182033096926714,
          "ci95_pp": [
            -0.044920986181822956,
            0.2737469951499101
          ],
          "speakers": 20,
          "conditional_on_development_selection": true
        },
        "noisy": {
          "delta_pp": -2.6792750197005515,
          "ci95_pp": [
            -3.0806150944786204,
            -2.2824691191095323
          ],
          "speakers": 20,
          "conditional_on_development_selection": true
        }
      },
      "emission": {
        "clean": {
          "delta_pp": 0.06447453255963895,
          "ci95_pp": [
            -0.16600525623253892,
            0.31229172889920304
          ],
          "speakers": 20,
          "conditional_on_development_selection": true
        },
        "noisy": {
          "delta_pp": -3.5747546385844258,
          "ci95_pp": [
            -4.14195840085746,
            -3.015279334753517
          ],
          "speakers": 20,
          "conditional_on_development_selection": true
        }
      }
    },
    "test_accessed": false,
    "decision": {
      "emission_beats_g0_on_speech": true,
      "emission_beats_g0_all_noisy": true,
      "clean_delta_pp": -0.032237266279819266
    }
  },
  "v12_archive_sha256": "c7bb0fb45739ee55cdd82d9ed2a31b0ee0a78dc540b4be1499e3dfc99311ba5d"
}
